Principal-Agent Reward Shaping in MDPs

Principal-agent problems arise when one party acts on behalf of another, leading to conflicts of interest. The economic literature has extensively studied principal-agent problems, and recent work has extended this to more complex scenarios such as Markov Decision Processes (MDPs). In this paper, we further explore this line of research by investigating how reward shaping under budget constraints can improve the principal's utility. We study a two-player Stackelberg game where the principal and the agent have different reward functions, and the agent chooses an MDP policy for both players. The principal offers an additional reward to the agent, and the agent picks their policy selfishly to maximize their reward, which is the sum of the original and the offered reward. Our results establish the NP-hardness of the problem and offer polynomial approximation algorithms for two classes of instances: Stochastic trees and deterministic decision processes with a finite horizon.

==> simulation/deterministic_graph1.csv <==
,eps,Thm4_mean,Thm4_var,DFAR_mean,DFAR_var,opt_mean,opt_var
0,0.005,4.250794416,0.003030965,4.286749584,0.002942816,4.284692848,0.003003448
1,0.01,4.212118884,0.003043553,4.274119629,0.002842999,4.284692848,0.003003448
2,0.015,4.175136699,0.003248049,4.270362808,0.002887057,4.284692848,0.003003448
3,0.02,4.137097898,0.003211213,4.258939272,0.002906035,4.284692848,0.003003448
4,0.025,4.103661938,0.002927603,4.252218921,0.002954671,4.284692848,0.003003448
5,0.03,4.061715768,0.002950898,4.246432075,0.002996494,4.284692848,0.003003448
6,0.035,4.019018557,0.003416372,4.239727256,0.003032196,4.284692848,0.003003448
7,0.04,3.979249875,0.003311025,4.237020703,0.002865211,4.284692848,0.003003448
8,0.045,3.937356009,0.003319098,4.22867789,0.002872258,4.284692848,0.003003448
9,0.05,3.899360562,0.003140098,4.221059055,0.002926234,4.284692848,0.003003448
10,0.055,3.853956949,0.003513541,4.214798794,0.002960598,4.284692848,0.003003448
11,0.06,3.810130893,0.003370181,4.201519035,0.002959802,4.284692848,0.003003448
12,0.065,3.767916691,0.003540523,4.193964917,0.003267343,4.284692848,0.003003448
13,0.07,3.724703789,0.003645761,4.192667784,0.003112934,4.284692848,0.003003448
14,0.075,3.681215161,0.003494453,4.178124809,0.003073515,4.284692848,0.003003448
15,0.08,3.631142519,0.003412987,4.17769103,0.003162773,4.284692848,0.003003448
16,0.085,3.58251449,0.003663829,4.170240632,0.003035219,4.284692848,0.003003448
17,0.09,3.529900841,0.003674175,4.147657673,0.003211313,4.284692848,0.003003448
18,0.095,3.480220947,0.003885335,4.156060051,0.003120906,4.284692848,0.003003448
19,0.1,3.429463129,0.003751568,4.120923222,0.003246235,4.284692848,0.003003448
20,0.105,3.380538512,0.003807229,4.13424417,0.00321974,4.284692848,0.003003448
21,0.11,3.321155321,0.003938899,4.107357596,0.003283822,4.284692848,0.003003448
22,0.115,3.267754219,0.004032844,4.114755323,0.003237265,4.284692848,0.003003448
23,0.12,3.204901229,0.004160447,4.109091344,0.003160601,4.284692848,0.003003448


==> simulation/deterministic_graph2.csv <==
,Unnamed: 0,B,BF_mean,BF_var,DFAR_mean_001,DFAR_mean_005,DFAR_mean_01,DFAR_mean_02,DFAR_mean_05,DFAR_var_001,DFAR_var_005,DFAR_var_01,DFAR_var_02,DFAR_var_05
0,0,0,2.504175789,0.006539782,2.504967712,2.504967712,2.504967712,2.504967712,2.504967712,0.006494645,0.006494645,0.006494645,0.006494645,0.006494645
1,1,0.1,3.064107618,0.005810698,2.944877405,2.503882889,2.49744986,2.49742676,2.49742676,0.005989878,0.006436125,0.006430834,0.006431021,0.006431021
2,2,0.2,3.418440181,0.004936626,3.34590882,2.914114152,2.52540612,2.51650078,2.51650078,0.005080665,0.006174386,0.006508665,0.006487138,0.006487138
3,3,0.3,3.646850043,0.004426004,3.597515851,3.313942201,2.686692902,2.498568201,2.498485829,0.004470794,0.005231099,0.006615932,0.006468778,0.006468168
4,4,0.4,3.798089616,0.004111654,3.761385835,3.567847056,3.125758982,2.498541637,2.497921798,0.004092012,0.004585457,0.006036709,0.006486737,0.006484087
5,5,0.5,3.934469984,0.003739786,3.906515613,3.762961809,3.473691185,2.510881644,2.492537519,0.003709994,0.004090473,0.004990562,0.006543958,0.006492123
6,6,0.6,4.025223702,0.003725144,4.003699459,3.891619054,3.682096093,2.628623982,2.49771386,0.003604284,0.003857217,0.00444918,0.00686395,0.006521309
7,7,0.7,4.105059409,0.003572544,4.087579293,3.997403336,3.83655044,2.938369371,2.501685675,0.003403201,0.003604481,0.004022759,0.007212636,0.006483558
8,8,0.8,4.176972751,0.003305449,4.1613693,4.085209455,3.954685128,3.344849482,2.509609622,0.003159445,0.003338347,0.003676626,0.006210141,0.006545024
9,9,0.9,4.237852761,0.003123879,4.225755608,4.160849899,4.050242936,3.62919637,2.497704331,0.002980369,0.003137272,0.003419878,0.004902603,0.006508453
10,10,1,4.28670922,0.00286809,4.275115725,4.218154854,4.123362382,3.789155436,2.502055547,0.002779559,0.002920733,0.003162385,0.004218484,0.006477015
11,11,1.1,4.325903989,0.002833496,4.316723536,4.267739364,4.184068009,3.914053166,2.493631336,0.002716479,0.002837232,0.003051961,0.003837929,0.006455969
12,12,1.2,4.363965108,0.002635403,4.356499081,4.313897681,4.240669277,4.006862294,2.492982146,0.002541154,0.002647053,0.002815327,0.003474302,0.006399704
13,13,1.3,4.395685294,0.002780802,4.389210294,4.350956961,4.28519844,4.079442645,2.511435845,0.002612967,0.00268793,0.002836157,0.003359745,0.006452003
14,14,1.4,4.40909675,0.003184017,4.404387875,4.371268911,4.313387783,4.130877253,2.494006218,0.002883861,0.002937749,0.003036934,0.003421768,0.006495943
15,15,1.5,4.441346952,0.00275491,4.43704038,4.407820486,4.354364061,4.187327878,2.486221425,0.002557836,0.002615963,0.002708388,0.003057944,0.006526668
16,16,1.6,4.46203414,0.002600667,4.458383301,4.431732896,4.381552912,4.226615673,2.500650479,0.00242767,0.002481742,0.002574347,0.002893219,0.00647813
17,17,1.7,4.475786972,0.002495774,4.472382151,4.448102952,4.401235468,4.252672297,2.50457149,0.002357588,0.0023976,0.002492072,0.00278441,0.006525533
18,18,1.8,4.492811643,0.002755666,4.490106361,4.468039361,4.423996279,4.280623571,2.543575873,0.002536101,0.002571721,0.002643768,0.002864159,0.006747618
19,19,1.9,4.502134289,0.002522001,4.499605868,4.479184733,4.438165622,4.302407165,2.618969273,0.002364109,0.002391347,0.002460791,0.002640991,0.007106123

